Extended Gaze Following: Detecting Objects in Videos Beyond the Camera Field of View

In this paper we address the problems of detecting objects of interest in a video and of estimating their locations, solely from the gaze directions of people present in the video. Objects can be indistinctly located inside or outside the camera field of view. We refer to this problem as extended gaze following. The contributions of the paper are the followings. First, we propose a novel spatial representation of the gaze directions adopting a top-view perspective. Second, we develop several convolutional encoder/decoder networks to predict object locations and compare them with heuristics and with classical learning-based approaches. Third, in order to train the proposed models, we generate a very large number of synthetic scenarios employing a probabilistic formulation. Finally, our methodology is empirically validated using a publicly available dataset.

==> images/full_model.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'full_model.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{4081.376825bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.21160787)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{full_model.pdf}}%
  \end{picture}%
\endgroup%


==> images/sum2D.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sum2D.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{7076.41448412bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30317964)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sum2D.pdf}}%
  \end{picture}%
\endgroup%


==> rebuttal.txt <==
We thank the reviewers for their helpful comments. Below, we address their concerns and clarify misunderstands.

R1.1
"the fonts in table 1 is a bit small."

Answer:
We will enlarge font-size in Table 1.


R2.1
"One of the challenges is determining the reason why the neural network-based methods outperform the geometry-based ones. [...] One possibility is for the authors to conduct some controlled experiments to facilitate this."

Answer:
Geometry-based models, like the one in [25] and our heuristic baselines (cone and intersect), assume that the object of interest is aligned with the head orientation. This assumption is not true in a natural dynamic scenario, as observed in the Vernissage dataset. Indeed, as can be seen by comparing object locations in Fig. 3(f) with gaze heat-maps in Fig. 3(b), 3(e) and 3(h), the object or person of interest is most often not exactly aligned with the head orientation. On the other hand, more complex existing geometric mappings are hardly usable. For instance, the one in [7] requires to know the position of objects beforehand. However, as stated in section VI, we plan to benchmark other representations and models in the future, potentially including purely geometric models without such limitation.


R2.2
"The performance numbers are still low (Table 1), but this is expected [...]. However, a more nuanced failure case analysis must be conducted. Could you provide more examples where the proposed method failed?"

Answer:
Some failure cases have been briefly mentioned. For instance, in Fig. 5, one of the object is never found, most likely because it is not targeted enough during the sequence. Also, false positives (FPs) happen when the heat-map region corresponding to one object is large with multiple maxima, visible for example in Fig. 5(b), whose maxima are shown in Fig. 5(e). FPs far away from all actual objects are very unlikely to happen with the proposed methods. FPs occasionally occur with Linear Regression as shown in the supplementary material (Fig. 5(c)). The list of failure cases will be more comprehensively detailed in the final version of the paper, and additional illustrations will be provided in the supplementary material.


R2.3
" Also, are there situations where the cone-based intersection method outperforms the proposed one?"

Answer:
We did not encounter such case on the Vernissage dataset, and very rarely on the simulated data. As discussed above, the learning-based methods are better suited to deal with the discrepancy between head orientation and gaze. A situation in which the cone-based intersection method outperforms the learning-based method has little chance of occurrence.


R2.4
"Does the output encounter any singularities or degenerate solutions when the gaze directions are sufficiently contradictory? If so, how is such a situation addressed?"

Answer:
We consider that situations that are difficult to discriminate regularly arise, e.g. the case where an object is never being targeted during the sequence, or the case where no object is ever being targeted simultaneously by multiple people. These cases may lead to undetected objects or completely wrong detections. Nevertheless, they would represent difficult cases for any model.


R3.1
"The major weakness of the paper is not showing any comparison with the state-of-the-art methods such as [25] and [26]. Even though the authors have given a reason for that, the reason isn't strong enough. I would strongly suggest to include the comparison."

Answer:
We agree that the experimental evaluation could be further strengthened with the introduction of other competitor approaches. Unfortunately, neither the data nor the code of [25] and [26] are available. Nevertheless, it is important to notice that we introduced geometric heuristics (cone and intersect) that can be seen as adaptations of [25] to fit the heat-map formulation. Overall, this research subject suffers from a lack of publicly available datasets and baselines, therefore, we will release the code upon acceptance of the paper, including the data simulator, in order to facilitate future benchmarking.


R3.2
"Another notable weakness is merely considering linear regression beside the deep learning methods. It is not clear why the author didn't test some other shallow learning alternatives?"

Answer:
It is not clear which shallow learning alternative is suggested by R3. In addition, we do report in Table I results with three different shallow approaches (Linear Reg, 1-FC, 3-FC). However, as stated in Section VI, we agree that other representations and models should be tested, and we plan to do so in the future.


R3.3
"Typos, e.g. missing 'by' between 'estimated employing' in the line 722, missing () in '3i' in the line 857"

Answer:
We thank the reviewer for pointing these out. We will correct them in the manuscript.


R3.4
"Which figure do you mean in the line 739?"

Answer:
Fig. 1-2-3 is referring to the camera pictures from both Fig.1, Fig.2 and Fig.3. More precisely, we refer to Figures 1(b), 1(c), 2, 3(a), 3(d) and 3(g) that contain images from the Nao camera in the Vernissage dataset. This will be clarified in the paper.


R3.5
"Why do some of the MSE fields are empty in the Table I?"

Answer:
Our learning-based methods aim to retrieve the output "Object heat-map", and then we compute object locations from it. In this scenario, the MSE evaluates the quality of the resulting heat-map. In contrast, geometric models directly provide object locations, making MSE unsuitable in this case. This explanation will be included in the caption of Table I.


R3.6
"To consider the synthetic dataset as a contribution, it is necessary to publish that for further research."

Answer:
The code for generating synthetic data will be published upon paper acceptance.

